Polyhedral Control Design: Theory and Methods

In this article, we survey the primary research on polyhedral computing methods for constrained linear control systems. Our focus is on the modeling power of convex optimization, featured to design set-based robust and optimal controllers. In detail, we review the state-of-the-art techniques for computing geometric structures such as robust control invariant polytopes. Moreover, we survey recent methods for constructing control Lyapunov functions with polyhedral epigraphs as well as the extensive literature on robust model predictive control. The article concludes with a discussion of both the complexity and potential of polyhedral computing methods that rely on large-scale convex optimization.

==> tikz/curvature2D.tikz <==

\pgfplotstableread[row sep=\\] {%
        x	           y \\
        1.0000         0 \\
        0.7071    0.7071 \\
             0    1.0000 \\
        -0.9239    0.3827 \\
    %    -0.7071    0.7071 \\
       -1.0000         0 \\
       -0.7071   -0.7071 \\
             0   -1.0000 \\
        0.3827   -0.9239 \\
        0.9239   -0.3827 \\
}\polygonvertices

\pgfplotstableread[row sep=\\] {%
    x	           y \\
   -0.3827   -0.9239 \\
    0.1951   -0.9808 \\
    0.7071   -0.7071 \\
    0.9808   -0.1951 \\
    0.9239    0.3827 \\
    0.3827    0.9239 \\
   -0.5556    0.8315 \\
   -0.9808    0.1951 \\
   -0.9239   -0.3827 \\
}\polygonnormals


\begin{tikzpicture}
    \begin{axis}[
          xmin= -2.5, xmax=2.5,
          ymin=-2.5, ymax=2.5,
          xlabel={\small $x_1$}, ylabel={\small $x_2$},
        %   line join = round,
        %   line cap  = butt,
        %   clip mode = individual,
                          ]
                

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

               %% template back
        \addplot[opacity=0.4, line width=0.5pt, 
        table/row sep=\\, patch, patch type=polygon,
        vertex count=9, fill=red, faceted color=black, 
        patch table={0 1 2 3 4 5 6 7 8\\}] table {\polygonvertices};

        %% get coordinates of vertex 1
        \pgfplotstablegetelem{0}{x}\of\polygonvertices
        \let\xv=\pgfplotsretval
        \pgfplotstablegetelem{0}{y}\of\polygonvertices
        \let\yv=\pgfplotsretval

        %% get coordinates of normal 1
        \pgfplotstablegetelem{3}{x}\of\polygonnormals
        \let\xno=\pgfplotsretval
        \pgfplotstablegetelem{3}{y}\of\polygonnormals
        \let\yno=\pgfplotsretval

        %% get coordinates of normal 2
        \pgfplotstablegetelem{4}{x}\of\polygonnormals
        \let\xnt=\pgfplotsretval
        \pgfplotstablegetelem{4}{y}\of\polygonnormals
        \let\ynt=\pgfplotsretval

        \addplot[->] coordinates {(0+\xv,0+\yv) (\xno+\xv,\yno+\yv)};
        \addplot[->] coordinates {(0+\xv,0+\yv) (\xnt+\xv,\ynt+\yv)};
      
        \pgfmathparse{atan2(\yno,\xno)}
        \let\ango=\pgfmathresult
        \pgfmathparse{atan2(\ynt,\xnt)}
        \let\angt=\pgfmathresult
        \draw[dashed,red] (\xv,\yv) circle [radius=1];
        \draw [red,thick,domain=\ango:\angt] plot ({\xv+cos(\x)}, {\yv+sin(\x)});

    \end{axis}
\end{tikzpicture}


